A Hybrid Approach for Improved Low Resource Neural Machine Translation using Monolingual Data

Many language pairs are low resource, meaning the amount and/or quality of available parallel data is not sufficient to train a neural machine translation (NMT) model which can reach an acceptable standard of accuracy. Many works have explored using the readily available monolingual data in either or both of the languages to improve the standard of translation models in low, and even high, resource languages. One of the most successful of such works is the back-translation that utilizes the translations of the target language monolingual data to increase the amount of the training data. The quality of the backward model which is trained on the available parallel data has been shown to determine the performance of the back-translation approach. Despite this, only the forward model is improved on the monolingual target data in standard back-translation. A previous study proposed an iterative back-translation approach for improving both models over several iterations. But unlike in the traditional back-translation, it relied on both the target and source monolingual data. This work, therefore, proposes a novel approach that enables both the backward and forward models to benefit from the monolingual target data through a hybrid of self-learning and back-translation respectively. Experimental results have shown the superiority of the proposed approach over the traditional back-translation method on English-German low resource neural machine translation. We also proposed an iterative self-learning approach that outperforms the iterative back-translation while also relying only on the monolingual target data and require the training of less models.

==> baseline.txt <==
%% LaTeX2e file `baseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/10/30.
%%
5 2.03
10 3.47
15 5.06
20 6.12
25 7.13
30 7.65
35 8.55
40 8.94
45 9.39
50 9.30
55 9.75
60 10.02
65 10.03
70 9.97
75 9.96
80 9.71


==> forwardbaseline.txt <==
%% LaTeX2e file `forwardbaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/10/30.
%%
5 2.82
10 5.00
15 6.30
20 7.69
25 9.13
30 10.20
35 11.23
40 11.45
45 11.84
50 13.82
55 15.73
60 18.71
65 19.74
70 19.95
75 20.30
80 20.15
85 19.96
90 19.75
95 19.53
100 19.51


==> forwardbt.txt <==
%% LaTeX2e file `forwardbt.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/10/30.
%%
5 2.13
10 3.13
15 4.45
20 5.48
25 6.30
30 6.56
35 7.76
40 8.61
45 9.76
50 12.93
55 16.24
60 18.84
65 20.21
70 20.89
75 21.75
80 22.54
85 23.16
90 23.44
95 23.64
100 24.13
105 24.07
110 23.94
115 24.69
120 24.31
125 24.29
130 24.59
135 24.93
140 24.70
145 25.01
150 25.11
155 25.09
160 24.94
165 24.90
170 24.62
175 24.86


==> ibtbm1.txt <==
%% LaTeX2e file `iterativeslqebtbm.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.35
10	0.66
15	0.91
20	1.00
25	1.18
30	1.25
35	1.37
40	1.61
45	1.67
50	1.85
55	1.92
60	1.88
65	2.19
70	1.99
75	2.14
80	2.17
85	2.22
90	2.22
95	2.28
100	2.45
105	2.31
110	2.37
115	2.54
120	2.42
125	2.41
130	2.56
135	2.50
140	2.42
145	2.64
150	11.48
155	16.19
160	18.26
165	19.27
170	20.35
175	20.59
180	21.19
185	21.46
190	21.69
195	21.70
200	21.81


==> ibtbm2.txt <==
%% LaTeX2e file `iterativebt.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.14
10	0.47
15	0.78
20	2.82
25	3.99
30	4.82
35	5.46
40	5.75
45	6.13
50	6.67
55	6.90
60	7.09
65	7.18
70	7.35
75	7.21
80	7.44
85	7.52
90	7.53
95	7.55
100	7.55
105	7.70
110	7.63
115	7.82
120	7.57
125	7.90
130	7.83
135	7.53
140	7.88
145	20.06
150	21.12
155	22.03
160	22.24
165	22.85
170	23.03
175	23.28
180	23.33
185	23.29
190	23.60
195	23.65
200	23.67
205	23.46
210	23.66
215	23.72


==> islbm1.txt <==
%% LaTeX2e file `iterativebtbm.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.62
10	5.06
15	9.35
20	11.11
25	12.82
30	14.88
35	15.87
40	16.03
45	17.06
50	17.43
55	17.99
60	17.77
65	18.00
70	18.36
75	18.34
80	18.16
85	18.51
90	18.57
95	18.36
100	18.17
105	18.21
110	18.46
115	21.17
120	21.80
125	22.28
130	22.72
135	23.07
140	22.92
145	23.36
150	23.20
155	23.26
160	23.45
165	23.46
170	23.50
175	23.62
180	23.59
185	23.73
190	23.78
195	23.70
200	23.59


==> islbm2.txt <==
%% LaTeX2e file `islbm2.txt'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.65
10	1.41
15	9.74
20	13.43
25	15.23
30	16.21
35	17.26
40	17.93
45	18.44
50	18.85
55	19.19
60	19.46
65	19.72
70	19.76
75	20.10
80	20.15
85	19.92
90	20.41
95	20.66
100	20.41
105	20.78
110	20.78
115	20.82
120	20.91
125	21.25
130	21.06
135	21.22
140	21.07
145	21.30
150	21.18
155	21.52
160	21.41
165	21.30
170	22.82
175	23.17
180	23.51
185	23.85
190	23.88
195	23.94
200	23.99
205	23.57
210	23.76
215	24.03
220	23.93
225	23.70
230	23.85
235	23.77


==> islqebm1.txt <==
%% LaTeX2e file `iterativeslbtbm.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.27
10	0.70
15	3.08
20	6.96
25	8.70
30	9.19
35	10.80
40	12.33
45	11.54
50	13.02
55	13.00
60	13.23
65	13.81
70	15.01
75	14.54
80	15.08
85	14.35
90	15.30
95	15.26
100	14.71
105	16.18
110	15.49
115	15.30
120	15.55
125	15.55
130	20.66
135	21.68
140	22.30
145	22.73
150	22.92
155	22.91
160	23.08
165	23.02
170	23.29
175	23.03
180	23.37
185	23.21
190	23.17
195	23.35
200	23.41


==> islqebm2.txt <==
%% LaTeX2e file `iterativeslqebt.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/1.
%%
5	0.41
10	2.51
15	6.84
20	9.74
25	12.69
30	13.91
35	14.72
40	15.59
45	16.48
50	16.53
55	17.38
60	17.52
65	17.88
70	18.05
75	18.46
80	18.50
85	18.58
90	18.67
95	18.98
100	18.92
105	19.10
110	19.37
115	19.25
120	19.30
125	19.33
130	19.48
135	19.22
140	19.43
145	19.52
150	19.40
155	19.59
160	19.54
165	19.45
170	22.08
175	22.61
180	23.03
185	23.50
190	23.54
195	23.58
200	23.54
205	23.63
210	23.69
215	23.63
220	23.63


==> sl.txt <==
%% LaTeX2e file `envibaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/10/30.
%%
5	0.28
10	0.86
15	1.54
20	2.2
25	2.74
30	3.55
35	3.84
40	4.67
45	4.92
50	5.25
55	5.55
60	5.65
65	5.61
70	5.97
75	6.02
80	5.94
85	5.91
90	6.26
95	15.28
100	18.48
105	19.42
110	20.38
115	20.77
120	20.39
125	20.8
130	20.32
135	20.05
140	19.73
145	19.53
150	19.29
155	18.73
160	18.68
165	18.48


==> slqe.txt <==
%% LaTeX2e file `slqe.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/10/30.
%%
5	0.41
10	1.63
15	3.07
20	4.05
25	5.03
30	5.38
35	5.72
40	6.02
45	5.99
50	6.22
55	6.22
60	6.21
65	6.24
70	16.16
75	17.82
80	19.22
85	20.45
90	21.02
95	21.51
100	21.82
105	22.18
110	22.57
115	22.48
120	22.78
125	22.61
130	23.01
135	23.14
140	23.10
145	23.03
150	23.09
155	23.12
160	22.82
165	23.22
170	23.00
175	22.91
180	23.07
185	23.16
190	22.97

